Optical studies of a bright Type Iax supernova SN 2020rea

We present optical photometric and spectroscopic analysis of a Type Iax supernova (SN) 2020rea situated at the brighter luminosity end of Type Iax supernovae (SNe). The light curve decline rate of SN~2020rea is $\Delta$m$_{15}$(g) = 1.31$\pm$0.08 mag which is similar to SNe 2012Z and 2005hk. Modelling the pseudo bolometric light curve with a radiation diffusion model yields a mass of $^{56}$Ni of 0.13$\pm$0.01 M$_{\odot}$ and an ejecta mass of 0.77$^{+0.11}_{-0.21}$ M$_{\odot}$. Spectral features of SN~2020rea during the photospheric phase show good resemblance with SN 2012Z. TARDIS modelling of the early spectra of SN~2020rea reveals a dominance of Iron Group Elements (IGEs). The photospheric velocity of the Si {\sc II} line around maximum for SN~2020rea is $\sim$ 6500 km s$^{-1}$ which is less than the measured velocity of the Fe {\sc II} line and indicates significant mixing. The observed physical properties of SN~2020rea match with the predictions of pure deflagration model of a Chandrasekhar mass C-O white dwarf. The metallicity of the host galaxy around the SN region is 12+log(O/H) = 8.56$\pm$0.18 dex which is similar to that of SN 2012Z.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
